Folding Kinetics of Riboswitch Transcriptional Terminators and Sequesterers

To function as gene regulatory elements in response to environmental signals, riboswitches must adopt specific secondary structures on appropriate time scales. We employ kinetic Monte Carlo simulation to model the time-dependent folding during transcription of TPP riboswitch expression platforms. According to our simulations, riboswitch transcriptional terminators, which must adopt a specific hairpin configuration by the time they have been transcribed, fold with higher efficiency than Shine-Dalgarno sequesterers, whose proper structure is required only at the time of ribosomal binding. Our findings suggest both that riboswitch transcriptional terminator sequences have been naturally selected for high folding efficiency, and that sequesterers can maintain their function even in the presence of significant misfolding.

==> response.txt <==
Dear Editor,

We thank the reviewers for their helpful comments, all of which we have incorporated. Here are our specific responses.

Reviewer #1

1. We add a sentence about continuum models and cite both the paper mentioned and an additional one.

2. We include a statement about experimental verification in the conclusion.

Reviewer #2

1. We added a figure for the unbound state of ykoF.  However, doing the same for an SD-type switch seems awfully redundant with the equivalent figure already present.

2. Thank you for the excellent suggestion about the thermophile. We added a sentence on this point.

3. Thanks for finding the typos, especially regarding compensation which is a substantive correction.

